Generation and transport of magnetic flux in accretion-ejection flows

Astrophysical accretion flows are associated with energetic emission of radiation and outflows (winds and jets). Extensive observations of these two processes in X-ray binary outbursts are available. A convincing understanding of their dynamics remains, however, elusive. The main agent that controls the dynamics is believed to be a large scale magnetic field that threads the system. We propose that during the quiescent state, the field is held in place by a delicate balance between inward advection and outward diffusion through the accreting matter. We also propose that the source of the field is a growing toroidal electric current generated by the aberrated radiation pressure on the innermost plasma electrons in orbit around the central black hole. This is the astrophysical mechanism of the Cosmic Battery. When the return magnetic field outside the toroidal electric current diffuses through the surrounding disk, the disk magnetic field and its associated accretion rate gradually increase, thus leading the system to an outburst. After the central accretion flow approaches equipartition with radiation, it is disrupted, and the Cosmic Battery ceases to operate. The outward field diffusion is then reversed, magnetic flux reconnects with the flux accumulated around the central black hole and disappears. The magnetic field and the associated accretion rate slowly decrease, and the system is gradualy driven back to quiescence. We conclude that the action (or inaction) of the Cosmic Battery may be the missing key that will allow us to understand the long-term evolution of astrophysical accretion-ejection flows.

==> hyperref.ins.txt <==
%%
%% This file will generate fast loadable files and documentation
%% driver files from the doc files in this package when run through
%% LaTeX or TeX.
%%
%% Copyright 1995-1999 Sebastian Rahtz
%%           1999-2000 Sebastian Rahtz, Heiko Oberdiek
%%           2001-2012 Heiko Oberdiek
%%           2016 Oberdiek Package Support Group
%%
%% This file is part of the `Hyperref Bundle'.
%% -------------------------------------------
%%
%% This work may be distributed and/or modified under the
%% conditions of the LaTeX Project Public License, either version 1.3
%% of this license or (at your option) any later version.
%% The latest version of this license is in
%%   http://www.latex-project.org/lppl.txt
%% and version 1.3 or later is part of all distributions of LaTeX
%% version 2005/12/01 or later.
%%
%% This work has the LPPL maintenance status `maintained'.
%% 
%% The Current Maintainer of this work is Heiko Oberdiek.
%%
%% The list of all files belonging to the `Hyperref Bundle' is
%% given in the file `manifest.txt'.
%%
%%
%% --------------- start of docstrip commands ------------------
%%
\def\filedate{2010/01/25}
\def\batchfile{hyperref.ins}
\input docstrip

\ifx\generate\undefined
  \Msg{**********************************************}
  \Msg{*}
  \Msg{* This installation requires docstrip}
  \Msg{* version 2.4 or later.}
  \Msg{*}
  \Msg{* An older version of docstrip has been input}
  \Msg{*}
  \Msg{**********************************************}
  \errhelp{Move or rename old docstrip.tex and get a newer one.}
  \errmessage{Old docstrip in input path}
  \batchmode
  \csname @@end\endcsname\end
\fi

\keepsilent
\askforoverwritefalse
%\askonceonly
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\preamble
\endpreamble

\generate{%
  \file{hyperref.drv}{\from{hyperref.dtx}{driver}}
  \file{hycheck.tex}{\from{hyperref.dtx}{check}}
  \file{backref.drv}{\from{backref.dtx}{driver}}
  \file{nameref.drv}{\from{nameref.dtx}{driver}}
  \usedir{tex/latex/hyperref}
  \file{backref.sty}{\from{backref.dtx}{package}}
  \file{nameref.sty}{\from{nameref.dtx}{package}}
  \file{hyperref.sty}{\from{hyperref.dtx}{package}}
  \file{hypertex.def}{\from{hyperref.dtx}{hypertex}}
  \file{pdfmark.def}{\from{hyperref.dtx}{pdfmark,pdfmarkbase,pdfform,outlines}}
  \file{hvtexmrk.def}{\from{hyperref.dtx}{vtexpdfmark}}
  \file{htexture.def}{\from{hyperref.dtx}{textures}}
  \file{hdvipson.def}{\from{hyperref.dtx}{dvipsone}}
  \file{hdvips.def}{\from{hyperref.dtx}{dvips}}
  \file{hpdftex.def}{\from{hyperref.dtx}{pdftex,pdfform,outlines}}
  \file{hluatex.def}{\from{hyperref.dtx}{luatex}\from{hluatex.dtx}{luatex}}
  \file{hdviwind.def}{\from{hyperref.dtx}{dviwindo,pdfmarkbase}}
  \file{htex4ht.def}{\from{hyperref.dtx}{tex4ht}}
  \file{htex4ht.cfg}{\from{hyperref.dtx}{tex4htcfg}}
  \file{hvtex.def}{\from{hyperref.dtx}{vtex,outlines}}
  \file{hvtexhtm.def}{\from{hyperref.dtx}{vtexhtml}}
  \file{hdvipdfm.def}{\from{hyperref.dtx}{dvipdfm,pdfform,outlines}}
  \file{hxetex.def}{\from{hyperref.dtx}{xetex,pdfform,outlines}}
  \file{pd1enc.def}{\from{hyperref.dtx}{pd1enc}}
  \file{puenc.def}{\from{hyperref.dtx}{puenc}}
  \file{puvnenc.def}{\from{hyperref.dtx}{puvnenc}}
  \file{puarenc.def}{\from{hyperref.dtx}{puarenc}}
  \file{psdextra.def}{\from{hyperref.dtx}{psdextra}}
  \file{nohyperref.sty}{\from{hyperref.dtx}{nohyperref}}
}

\Msg{***************************************************************}
\Msg{*}
\Msg{* \space To finish the installation you have to copy the files }
\Msg{*}
\Msg{* \space *.sty, *.cfg and *.def into a directory searched by TeX}
\Msg{*}
\Msg{* \space (TDS directory: texmf/tex/latex/hyperref/).}
\Msg{*}
\Msg{***************************************************************}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\endinput

